Strategies for the alignment of electronic states in quantum-dot tunnel-injection lasers and their influence on the emission dynamics

In quantum-dot tunnel-injection lasers, the excited charge carriers are efficiently captured from the bulk states via an injector quantum well and then transferred into the quantum dots via a tunnel barrier. The alignment of the electronic levels is crucial for the high efficiency of these processes and especially for the fast modulation dynamics of these lasers. In particular, the quantum mechanical nature of the tunneling process must be taken into account in the transition from two-dimensional quantum well states to zero-dimensional quantum dot states. This results in hybrid states, from which the scattering into the quantum-dot ground states takes place. We combine electronic state calculations of the tunnel-injection structures with many-body calculations of the scattering processes and insert this into a complete laser simulator. This allows us to study the influence of the structural design and the resulting electronic states as well as limitations due to inhomogeneous quantum-dot distributions. We find that the optimal electronic state alignment deviates from a simple picture in which the of the quantum-dot ground state energies are one LO-phonon energy below the injector quantum well ground state.

==> response_to_referee.txt <==


We would like to thank the reviewers for their comments, which have helped us to improve the manuscript.
All comments and suggestions have been taken into account, as described in detail below.


> Reviewer #1 (Remarks to the Author(s):):

> The paper contains a theoretical simulation of a quantum dot lasers. Tunnel injection rates 
> are calculated for two different designs, one (I believe) had been used in Ref. 8, and a new 
> design. The authors conclude that the new design, with a new energetic separation between the 
> quantum dot ground state and the quantum well ground state, provides improved laser performance.

> The theory used in the paper is state of the art, and I think the results shown are useful. 
> But there is a disconnect between the theoryand equations shown in the paper and the main 
> figure showing carrier capture rates (Fig. 2). After a lengthy presentation of laser 
> equations, in which the capture rates are inputs, it is not explained what was actually 
> calculated and how the shown capture rates (Fig. 2) were obtained.

We agree with the referee that the paper was not self-contained in this respect. To remedy this, we have 
added a conceptual discussion in the manuscript of how the scattering rates were determined. We have 
also added an appendix containing a detailed description of the theory for the scattering rates, 
including all the formulas used.

> Also, I was not able to understand how the new theory can explain the difference between 
> the findings of Ref. 8 in terms of the most efficient capture rates and the new design. 
> It's hard for me to imagine that, for example, the z-dependent transport (which I believe 
> is in the manuscript but not in Ref. 8) can lead to the different predictions for the most 
> efficient capture rates. But obviously, something in the new theory must explain the new optimized design.

The main difference stems indeed not from the inclusion of z-dependent transport, but from a modification 
of the energetic tuning between QDs and injector QW. In Ref. 8, we used the design realized in current 
experiments to compare our theory with experimental results. There, as in earlier works, the QD growth was 
directed so that the s-shell of the QDs is one LO phonon energy below the injector QW ground state.
As we show in this work, a different energetic tuning is better, and it is this difference that distinguishes
between alignment A and B in the paper. We have rewritten the corresponding paragraph and added a discussion 
of this point in the revised manuscript to provide clarity.

> I also think that the title could be shortened, I don't really see the necessity for 
> "and their influence on the emission dynamics" (I am making this comment in response 
> to one of the editorial questions).

Following this request, we have changed the title accordingly.


> Reviewer #2 (Remarks to the Author(s):):

> The authors have demonstrated the modelling study for 1.55 um inAs QD laser with QW 
> tunnelling junction, linked with many-body localisation theory. The paper is very 
> interesting for the researchers working ont the QD laser with aiming for high 
> modulation speed and lower threshold. The reviewer suggests the paper accpeted 
> after addressing the following points below.

> 1. Apperantly, the inhomogenous property of InAs QD would significantly impact the 
> laser performance in terms of power, threshold and modulation speed. The FWHM of 
> 15 meV used in this manuscirpt is very low compared with other experimentally 
> reported 1.55um InAs QD laser. The author should address the concerns of impact 
> of results of using higher FWHM maybe around 40-70 meV.

We used a FWHM for the inhomogeneous broadening, which was realized in the grown samples of our experimental 
partners. A higher FWHM would lead to a even more pronounced filter effect of the tunnel barrier, as more 
QDs would not have optimized energetic tuning to the injector QW. This means that the impact of proper 
electronic tuning will be even greater. We have added a discussion about this point in the revised manuscript.

> 2. The manuscript should have a proper conclusion section.

We have written a conclusion in the revised manuscript.




==> response_to_referee_2.txt <==

> The authors have responded to my previous review and clarified 
> several questions, for example regarding the main difference to Ref. 
> 8, and a shorter title. They also added Supplementary Material (not 
> an appendix, as erroneously stated in the authors' response letter). 
> The SM lays out the general theoretical framework for the scattering 
> rates, but other than does not give a "detailed description of the 
> theory for the scattering rates, including all the formulas used" 
> (quote from the authors' response letter). 

We regret that our presentation was not detailed enough to clarify all open questions. We have significantly expanded the Supplementary Material to answer all points of the Reviewer.

> In the manuscript four different taus are used (tun, cap, esc, res), 
> but in the SM no subscript on tau is used. 

Various tau refer to processes with different initial and final states. By using the respective states in the kinetic equation, the corresponding scattering times are determined.

To avoid any ambiguities in this respect, we have considerably extended the description of this procedure in the Supplementary Material. For example, we have introduced Table 1 with the different scattering times, that occur in the main text, and the corresponding initial and final states that are used in the kinetic equation for the calculation of these scattering times. We have also significantly expanded the description of how the kinetic equation is solved.

> Gamma_in and out are not clearly related to Sigma_alpha (what is alpha here?) 
> the latter being time-dependent, the former being time-independent. 

This part of the supplement has been completely reworded to avoid misunderstandings. We have added furmulas for Gamma_in and Gamma_out and specified which functions are time dependent. We have also explained separately that Sigma_alpha is used to calculate G^ret_alpha and this function subsequently enters in Gamma_in and Gamma_out. What is alpha for the respective scattering times should be also better accessible now with the help of Table 1.

> Importantly, no details about M_alpha,beta are given. (A minor point, 
> the word capturettyp seems to be a typo.)

We have added a formula that has been used for the calculation of M_alpha,beta.

The typo has been corrected.

We have checked once again that all occurring functions and constants are defined. Where this was not explicitly the case, we have added this.

Lastly we have added a table of the used material parameters in the Supplementary Material.  

We would like to thank the reviewer for his thorough evaluation and hope that the revised paper is now suitable for publication.



